A Systematic Evaluation of Transient Execution Attacks and Defenses

Research on transient execution attacks including Spectre and Meltdown showed that exception or branch misprediction events might leave secret-dependent traces in the CPU's microarchitectural state. This observation led to a proliferation of new Spectre and Meltdown attack variants and even more ad-hoc defenses (e.g., microcode and software patches). Both the industry and academia are now focusing on finding effective defenses for known issues. However, we only have limited insight on residual attack surface and the completeness of the proposed defenses. In this paper, we present a systematization of transient execution attacks. Our systematization uncovers 6 (new) transient execution attacks that have been overlooked and not been investigated so far: 2 new exploitable Meltdown effects: Meltdown-PK (Protection Key Bypass) on Intel, and Meltdown-BND (Bounds Check Bypass) on Intel and AMD; and 4 new Spectre mistraining strategies. We evaluate the attacks in our classification tree through proof-of-concept implementations on 3 major CPU vendors (Intel, AMD, ARM). Our systematization yields a more complete picture of the attack surface and allows for a more systematic evaluation of defenses. Through this systematic evaluation, we discover that most defenses, including deployed ones, cannot fully mitigate all attack variants.

==> images/meltdown.tikz <==
\begin{tikzpicture}[scale=0.8]

\draw (1,3.75) rectangle +(3.5,0.75) node[pos=.5] {operation \#n};
\draw (4.5,3.75) rectangle +(0.25,0.75) node[rotate=90,pos=.5] {\scriptsize retire};


\draw (1.5,2.5) rectangle +(5,0.75);
\draw (6.5,2.5) rectangle +(0.25,0.75) node[rotate=90,pos=.5] {\scriptsize retire};

\draw[fill=red!10,draw=none] (3.3,2.48) rectangle (6.5,0.65);
\draw[red,densely dashed,thick] (3.3,2.5) -- (3.3,0.65);
\draw[red,densely dashed,thick] (6.5,2.5) -- (6.5,0.65);
%\node at (5.2,0.85) {\parbox{2.5cm}{\centering \scriptsize transient execution window}};

\draw (3,1.25) rectangle +(4,0.75)  node[pos=.5] {operation \#n+2};
\draw (7,1.25) rectangle +(0.25,0.75) node[rotate=90,pos=.5] {\scriptsize retire};

\draw[->,>=stealth,green!60!black,very thick] (5.8,2.65) -- (5.8,1.75);
\node at (4.7,2.25) {{\scriptsize \textcolor{green!20!black}{data dependency}}}; 
 
\node at (2,2.9) {data};
\draw[->,>=stealth,ultra thick,red] (3.25,2.65) -- (3.9,2.65);
\draw[->,>=stealth,ultra thick] (4,2.65) -- (6.45,2.65);
\draw[->,>=stealth,ultra thick,red,out=60,in=175] (3.5,2.65) to (5.8,2.65); 
\node at (5.75,3) {\scriptsize \textcolor{red}{Meltdown}};
\draw[->,>=stealth,very thick,red] (2.5,2.85) -- (2.9,2.85); 
\node at (3.2,2.87) {\includegraphics[width=1.7em]{images/terminate}};
\node at (4,2.75) {\includegraphics[width=1.25em]{images/trash}};

\draw[->,>=stealth] (0.9,0.9) to node[midway,above,xshift=-2.5em,yshift=-0.25em, text width=1.4] {{\scriptsize possibly\\[-2ex] architectural}} (3.3,0.9); 
\draw[->,>=stealth,red] (3.3,0.9) to node[midway,above,xshift=-1em,yshift=-0.25em] {{\scriptsize transient execution}} (7.4,0.9); 
 
\node at (3.25,3.4) {\scriptsize exception};
\draw[->,>=stealth] (4,3.4) -- (6.5,3.4);
\node at (6.8,3.4) {\scriptsize raise};

\draw[->,>=stealth,very thick] (0.8 ,0.8) to node[near end,below,xshift=3em] {time} (7.6,0.8);


\end{tikzpicture}
 \hspace{-0.375cm}


==> images/spectre.tikz <==
\begin{tikzpicture}[scale=0.8]

\draw (1,3.75) rectangle +(3.5,0.75) node[pos=.5] {operation \#n};
\draw (4.5,3.75) rectangle +(0.25,0.75) node[rotate=90,pos=.5] {\scriptsize retire};


\draw (2,2.5) rectangle +(4.5,0.75) node[pos=.5] {prediction};
\draw (6.5,2.5) rectangle +(0.25,0.75) node[rotate=90,pos=.5] {\scriptsize retire};

\draw[fill=red!10,draw=none] (3,2.48) rectangle (6.5,0.65);
\draw[red,densely dashed,thick] (3,2.5) -- (3,0.65);
\draw[red,densely dashed,thick] (6.5,2.5) -- (6.5,0.65);
%\node at (4.75,0.85) {\parbox{2.5cm}{\centering \scriptsize transient execution window}};

\draw (3,1.25) rectangle +(4,0.75)  node[pos=.5] {operation \#n+2};
\draw (7,1.25) rectangle +(0.25,0.75) node[rotate=90,pos=.5] {\scriptsize retire};

\draw[->,>=stealth,green!60!black,very thick] (2.5,2.5) -| (2.5,1.65) -- (3,1.65); 
\node[rotate=90, text width=1.4cm] at (2.16,2.45) {{\scriptsize \textcolor{green!20!black}{predict \\[-1.7ex] CF/DF}}}; 
 
\draw[->,>=stealth] (0.9,0.9) to node[midway,above,xshift=0em,yshift=-0.25em, text width=1.5cm] {{\scriptsize possibly\\[-2ex]architectural}} (3,0.9); 
\draw[->,>=stealth] (3,0.9) to node[midway,above,xshift=-1em,yshift=-0.25em] {{\scriptsize transient execution}} (7.4,0.9); 

\node[text centered,text width=1.4cm] at (6.6,3.75) {\baselineskip=6pt\textit{\scriptsize flush pipeline \\ on wrong prediction}\par}; 

\draw[->,>=stealth,very thick] (0.8,0.8) to node[near end,below,xshift=3em] {time} (7.6,0.8);

 




\end{tikzpicture}



==> images/spectre_meltdown.tikz <==
\begin{tikzpicture}[yscale=0.8]

\draw (0,0) rectangle +(2.5,2.8);
\node at (1.25,2.5) {\texttt{$<$instr.$>$}};
\node at (1.25,2) {\texttt{$<$instr.$>$}};
\node at (1.25,1.5) {$\vdots$};
\draw[draw=none,fill=red!40] (0.01,0.01) rectangle +(2.48,1.1);
\node at (1.25,0.8) {\texttt{$<$instr.$>$}};
\node at (1.25,0.3) {\small{\textbf{[ Exception ]}}};
%\node[rotate=90] at (2.85, 1.5) {\scriptsize\textsc{executed}};
\node[rotate=90] at (-0.25, 1.5) {\scriptsize\textsc{executed}};

\draw [draw=none,fill=gray!10] (-1.5,-1.6) rectangle ++(1.5,1.6) node[rotate=90,pos=.5] {\parbox{2cm}{\centering \scriptsize \textsc{Executed\\out of\\order}}};
\draw[fill=gray!40] (0,-1.6) rectangle +(2.5,1.6);
\node at (1.25,-.3) {\texttt{$<$instr.$>$}};
\node at (1.25,-0.8) {\texttt{$<$instr.$>$}};
\node at (1.25,-1.3) {\texttt{$<$instr.$>$}};


\draw (2.5,0) rectangle +(2.5,2.8);
\node at (3.75,2.5) {\texttt{$<$instr.$>$}};
\node at (3.75,2) {\texttt{$<$instr.$>$}};
\node at (3.75,1.5) {$\vdots$};
\draw[draw=none,fill=yellow!20] (2.51,0.01) rectangle +(2.48,1.1);
\node at (3.75,0.8) {\texttt{$<$instr.$>$}};
\node at (3.75,0.3) {\small{\textbf{[ Branch ]}}};
\node[rotate=90] at (5.25, 1.5) {\scriptsize\textsc{executed}};

\draw [draw=none,fill=gray!10] (5,-1.6) rectangle ++(1.5,1.6) node[rotate=90,pos=.5] {\parbox{2cm}{\centering \scriptsize \textsc{Executed\\specula-\\tively}}};
\draw[fill=gray!40] (2.5,-1.6) rectangle +(2.5,1.6);
\node at (3.75,-.3) {\texttt{$<$instr.$>$}};
\node at (3.75,-0.8) {\texttt{$<$instr.$>$}};
\node at (3.75,-1.3) {\texttt{$<$instr.$>$}};


\node at (-2, 0.9) {\includegraphics[width=1.5em]{images/terminate}};
\node at (-2, 0.3) {\scriptsize Terminate};

\draw[,->,thick,>=stealth] (0,0.25) -| (-0.75,0.35) |- (-1.5,0.85);

\node at (6.75, 0.9) {\includegraphics[width=1.5em]{images/target}};
\node at (6.75, 0.3) {\scriptsize Execute};

\draw[,->,thick,>=stealth] (5,0.25) -| (5.75,0.35) |- (6.25,0.85);

\draw[thick,densely dotted]  (2.5,-2) -- (2.5,4);
\node at (1.25, 3.5) {\textbf{Meltdown}};
\node at (3.75, 3.5) {\textbf{Spectre}};

\end{tikzpicture}

